Finding $\forall\exists$ Hyperbugs using Symbolic Execution

Many important hyperproperties, such as refinement and generalized non-interference, fall into the class of $\forall\exists$ hyperproperties and require, for each execution trace of a system, the existence of another trace relating to the first one in a certain way. The alternation of quantifiers renders $\forall\exists$ hyperproperties extremely difficult to verify, or even just to test. Indeed, contrary to trace properties, where it suffices to find a single counterexample trace, refuting a $\forall\exists$ hyperproperty requires not only to find a trace, but also a proof that no second trace satisfies the specified relation with the first trace. As a consequence, automated testing of $\forall\exists$ hyperproperties falls out of the scope of existing automated testing tools. In this paper, we present a fully automated approach to detect violations of $\forall\exists$ hyperproperties in software systems. Our approach extends bug-finding techniques based on symbolic execution with support for trace quantification. We provide a prototype implementation of our approach, and demonstrate its effectiveness on a set of challenging examples.

==> oopsla-auto-generated/escalating_graph_data.dat <==
p	hyena0	hyperqb	hyhorn
0	0.036	1.099	4.228
1	0.033	1.200	7.056
2	0.060	3.109	7.754
3	0.060	3.441	14.857
4	0.072	4.105	16.539
5	0.072	4.407	14.575
6	0.139	12.141	17.177
7	0.139	12.978	22.802
8	0.139	13.870	29.468
9	0.139	14.629	70.998
10	0.174	15.385	41.362
11	0.173	17.605	70.028
12	0.301	44.492	248.623
13	0.300	45.469	32.895
14	0.350	50.258	62.400
15	0.351	49.711	110.924
16	0.349	53.234	104.600
17	0.346	55.493	220.814
18	0.449	60.622	201.034
19	0.449	62.833	nan
20	0.829	159.602	222.185
21	0.829	161.723	119.857
22	0.831	157.908	158.504
23	0.827	172.773	228.702
24	0.990	174.190	480.474
25	1.002	204.257	435.747
26	1.000	205.201	nan
27	0.996	200.659	600.215
28	1.337	225.741	nan
29	1.327	217.882	355.515
30	2.692	479.328	nan
31	2.654	569.059	nan
32	2.639	490.086	nan
33	2.621	459.852	nan
34	2.702	488.585	nan
35	2.720	584.477	nan
36	3.461	523.087	1218.631
37	3.412	528.778	nan
38	3.409	562.533	nan
39	3.394	580.766	nan
40	4.982	533.455	nan
41	4.934	654.015	nan
42	9.615	1123.911	nan
43	9.572	1238.275	nan
44	11.290	1494.156	nan
45	11.072	1275.328	nan
46	11.239	1656.677	nan
47	11.289	1378.927	nan
48	11.192	1534.188	nan
49	11.181	1399.069	nan
50	14.396	1391.832	nan
51	14.623	1497.271	nan
52	14.566	1403.258	nan
53	14.556	1537.962	nan
54	21.233	1721.905	nan
55	21.203	nan	nan

